Monolithic parallel overlapping Schwarz methods in fully-coupled nonlinear chemo-mechanics problems

We consider the swelling of hydrogels as an example of a chemo-mechanical problem with strong coupling between the mechanical balance relations and the mass diffusion. The problem is cast into a minimization formulation using a time-explicit approach for the dependency of the dissipation potential on the deformation and the swelling volume fraction to obtain symmetric matrices, which are typically better suited for iterative solvers. The MPI-parallel implementation uses the software libraries deal.II, p4est and FROSch (Fast of Robust Overlapping Schwarz). FROSch is part of the Trilinos library and is used in fully algebraic mode, i.e., the preconditioner is constructed from the monolithic system matrix without making explicit use of the problem structure. Strong and weak parallel scalability is studied using up to 512 cores, considering the standard GDSW (Generalized Dryja-Smith-Widlund) coarse space and the newer coarse space with reduced dimension. The FROSch solver is applicable to the coupled problems within in the range of processor cores considered here, although numerical scalablity cannot be expected (and is not observed) for the fully algebraic mode. In our strong scalability study, the average number of Krylov iterations per Newton iteration is higher by a factor of up to six compared to a linear elasticity problem. However, making mild use of the problem structure in the preconditioner, this number can be reduced to a factor of two and, importantly, also numerical scalability can then be achieved experimentally. Nevertheless, the fully algebraic mode is still preferable since a faster time to solution is achieved.

==> images/H1_H1_minimization_mech_diffusion.tikz <==
% based on https://tex.stackexchange.com/questions/28284/how-to-draw-a-cube-with-tikz-where-all-faces-have-a-distinct-color
%
\tdplotsetmaincoords{70}{60} % 70, 115
\pgfmathsetmacro{\rvec}{0.5}
\pgfmathsetmacro{\rvecOuterNormal}{0.75}
\pgfmathsetmacro{\thetavecUpperOct}{54.68636}
\pgfmathsetmacro{\thetavecLowerOct}{180-54.68636}
\pgfmathsetmacro{\phivecFirstOct}{45}
\pgfmathsetmacro{\phivecSecondOct}{135}
\pgfmathsetmacro{\phivecThirdOct}{225}
\pgfmathsetmacro{\phivecFourthOct}{315}

  \begin{tikzpicture}[scale=3,tdplot_main_coords]
    \coordinate (O) at (0,0,0);% node[left]{0};
    \tdplotsetcoord{PU}{\rvec}{\thetavecUpperOct}{\phivecFirstOct}
    \tdplotsetcoord{QU}{\rvec}{\thetavecUpperOct}{\phivecSecondOct}
    \tdplotsetcoord{RU}{\rvec}{\thetavecUpperOct}{\phivecThirdOct}
    \tdplotsetcoord{SU}{\rvec}{\thetavecUpperOct}{\phivecFourthOct}
    \tdplotsetcoord{PL}{\rvec}{\thetavecLowerOct}{\phivecFirstOct}
    \tdplotsetcoord{QL}{\rvec}{\thetavecLowerOct}{\phivecSecondOct}
    \tdplotsetcoord{RL}{\rvec}{\thetavecLowerOct}{\phivecThirdOct}
    \tdplotsetcoord{SL}{\rvec}{\thetavecLowerOct}{\phivecFourthOct}
    %
    \tdplotsetcoord{PUOut}{\rvecOuterNormal}{\thetavecUpperOct}{\phivecFirstOct}
    \tdplotsetcoord{RLOut}{\rvecOuterNormal}{\thetavecLowerOct}{\phivecThirdOct}

    % coordinate system
    % \node[fill=blue,circle,inner sep=1.2pt,outer sep=0pt] at (O) {};
    % \draw[-stealth] (Px) node[anchor=north east]{1} -- (Qx) node[right] {$\xi_{1}$};
    % \draw[-stealth] (Py) node[anchor=south west]{1} -- (Qy) node[right] {$\xi_{2}$};
    % \draw[-stealth] (Pz) node[left]{1} -- (Qz) node[right] {$\xi_{3}$};

    % hidden node
    \filldraw[black,fill=white] (QL) circle(0.8pt);
    \filldraw[black] (QL) circle(0.4pt); % orange
    % hidden face normals
    % \filldraw[black,fill=white] (PUy) circle(0.8pt);
    % \filldraw[black,fill=white] (RLx) circle(0.8pt);
    % \filldraw[black,fill=white] (RLz) circle(0.8pt);
    % \draw[black,thick] (PUy) -- (PUOuty);
    % \draw[black,thick] (RLx) -- (RLOutx);
    % \draw[black,thick] (RLz) -- (RLOutz);

    % surface of cube
    \draw[fill=gray!20,fill opacity=0.5,line join=round] (QL) -- (QU) -- (RU) -- (RL) -- cycle; % gray!50
    \draw[fill=gray!20,fill opacity=0.5,line join=round] (QL) -- (PL) -- (PU) -- (QU) -- cycle; % blue
    \draw[fill=gray!20,fill opacity=0.5,line join=round] (SL) -- (PL) -- (QL) -- (RL) -- cycle; % yellow
    \draw[fill=gray!20,fill opacity=0.5,line join=round] (SL) -- (SU) -- (RU) -- (RL) -- cycle; % magenta
    \draw[fill=gray!20,fill opacity=0.5,line join=round] (SL) -- (PL) -- (PU) -- (SU) -- cycle; % red
    \draw[fill=gray!20,fill opacity=0.5,line join=round] (SU) -- (PU) -- (QU) -- (RU) -- cycle; % green
    % nodes
    % lower plane (z=0)
    % \filldraw[black] (O) circle(0.4pt);  % blue
    \filldraw[black,fill=white] (PL) circle(0.8pt);
    \filldraw[black,fill=white] (RL) circle(0.8pt);
    \filldraw[black,fill=white] (SL) circle(0.8pt);
    \filldraw[black] (PL) circle(0.4pt); % red
    \filldraw[black] (RL) circle(0.4pt); % purple
    \filldraw[black] (SL) circle(0.4pt); % brown
    % upper plane (z=1)
    \filldraw[black,fill=white] (PU) circle(0.8pt);
    \filldraw[black,fill=white] (QU) circle(0.8pt);
    \filldraw[black,fill=white] (RU) circle(0.8pt);
    \filldraw[black,fill=white] (SU) circle(0.8pt);
    \filldraw[black] (PU) circle(0.4pt);
    \filldraw[black] (QU) circle(0.4pt); % yellow
    \filldraw[black] (RU) circle(0.4pt); % magenta
    \filldraw[black] (SU) circle(0.4pt); % green
    % faces normals
    % \filldraw[black,fill=white] (PUx) circle(0.8pt);
    % \filldraw[black,fill=white] (PUz) circle(0.8pt);
    % \filldraw[black,fill=white] (RLy) circle(0.8pt);
    % \draw[black,thick] (PUx) -- (PUOutx);
    % \draw[black,thick] (PUz) -- (PUOutz);
    % \draw[black,thick] (RLy) -- (RLOuty);
  \end{tikzpicture}


==> images/H1_RT0_minimization_mech_diffusion.tikz <==
% based on https://tex.stackexchange.com/questions/28284/how-to-draw-a-cube-with-tikz-where-all-faces-have-a-distinct-color
%
\tdplotsetmaincoords{70}{60} % 70, 115
\pgfmathsetmacro{\rvec}{0.5}
\pgfmathsetmacro{\rvecOuterNormal}{0.75}
\pgfmathsetmacro{\thetavecUpperOct}{54.68636}
\pgfmathsetmacro{\thetavecLowerOct}{180-54.68636}
\pgfmathsetmacro{\phivecFirstOct}{45}
\pgfmathsetmacro{\phivecSecondOct}{135}
\pgfmathsetmacro{\phivecThirdOct}{225}
\pgfmathsetmacro{\phivecFourthOct}{315}

  \begin{tikzpicture}[scale=3,tdplot_main_coords]
    \coordinate (O) at (0,0,0);% node[left]{0};
    \tdplotsetcoord{PU}{\rvec}{\thetavecUpperOct}{\phivecFirstOct}
    \tdplotsetcoord{QU}{\rvec}{\thetavecUpperOct}{\phivecSecondOct}
    \tdplotsetcoord{RU}{\rvec}{\thetavecUpperOct}{\phivecThirdOct}
    \tdplotsetcoord{SU}{\rvec}{\thetavecUpperOct}{\phivecFourthOct}
    \tdplotsetcoord{PL}{\rvec}{\thetavecLowerOct}{\phivecFirstOct}
    \tdplotsetcoord{QL}{\rvec}{\thetavecLowerOct}{\phivecSecondOct}
    \tdplotsetcoord{RL}{\rvec}{\thetavecLowerOct}{\phivecThirdOct}
    \tdplotsetcoord{SL}{\rvec}{\thetavecLowerOct}{\phivecFourthOct}
    %
    \tdplotsetcoord{PUOut}{\rvecOuterNormal}{\thetavecUpperOct}{\phivecFirstOct}
    \tdplotsetcoord{RLOut}{\rvecOuterNormal}{\thetavecLowerOct}{\phivecThirdOct}

    % coordinate system
    % \node[fill=blue,circle,inner sep=1.2pt,outer sep=0pt] at (O) {};
    % \draw[-stealth] (Px) node[anchor=north east]{1} -- (Qx) node[right] {$\xi_{1}$};
    % \draw[-stealth] (Py) node[anchor=south west]{1} -- (Qy) node[right] {$\xi_{2}$};
    % \draw[-stealth] (Pz) node[left]{1} -- (Qz) node[right] {$\xi_{3}$};

    % hidden node
    \filldraw[black] (QL) circle(0.4pt); % orange
    % hidden face normals
    % \filldraw[black,fill=white] (PUy) circle(0.8pt);
    % \filldraw[black,fill=white] (RLx) circle(0.8pt);
    % \filldraw[black,fill=white] (RLz) circle(0.8pt);
    \draw[black,thick] (PUy) -- (PUOuty);
    \draw[black,thick] (RLx) -- (RLOutx);
    \draw[black,thick] (RLz) -- (RLOutz);

    % surface of cube
    \draw[fill=gray!20,fill opacity=0.5,line join=round] (QL) -- (QU) -- (RU) -- (RL) -- cycle; % gray!50
    \draw[fill=gray!20,fill opacity=0.5,line join=round] (QL) -- (PL) -- (PU) -- (QU) -- cycle; % blue
    \draw[fill=gray!20,fill opacity=0.5,line join=round] (SL) -- (PL) -- (QL) -- (RL) -- cycle; % yellow
    \draw[fill=gray!20,fill opacity=0.5,line join=round] (SL) -- (SU) -- (RU) -- (RL) -- cycle; % magenta
    \draw[fill=gray!20,fill opacity=0.5,line join=round] (SL) -- (PL) -- (PU) -- (SU) -- cycle; % red
    \draw[fill=gray!20,fill opacity=0.5,line join=round] (SU) -- (PU) -- (QU) -- (RU) -- cycle; % green
    % nodes
    % lower plane (z=0)
    % \filldraw[black] (O) circle(0.4pt);  % blue
    \filldraw[black] (PL) circle(0.4pt); % red
    \filldraw[black] (RL) circle(0.4pt); % purple
    \filldraw[black] (SL) circle(0.4pt); % brown
    % upper plane (z=1)
    \filldraw[black] (PU) circle(0.4pt);
    \filldraw[black] (QU) circle(0.4pt); % yellow
    \filldraw[black] (RU) circle(0.4pt); % magenta
    \filldraw[black] (SU) circle(0.4pt); % green
    % faces normals
    % \filldraw[black,fill=white] (PUx) circle(0.8pt);
    % \filldraw[black,fill=white] (PUz) circle(0.8pt);
    % \filldraw[black,fill=white] (RLy) circle(0.8pt);
    \draw[black,thick] (PUx) -- (PUOutx);
    \draw[black,thick] (PUz) -- (PUOutz);
    \draw[black,thick] (RLy) -- (RLOuty);
  \end{tikzpicture}


==> images/boundary_condition_dirichlet_neumann_diffusion.tikz <==
\begin{tikzpicture}[scale=1.0]
%
% \draw[thin] (0,0) circle (5pt);
% \draw[thin,fill=black] (0,0) circle (2pt);
% \node (C) at (-0.36,0) {$3$};
%
% x-axis and ticks
\draw[-stealth,thick] (0,0) -- (5.,0) node[below]{$t$}; %
\draw (0.5,0.1) -- (0.5,-0.1) node[below]{$t_{1}$};
\draw (1.5,0.1) -- (1.5,-0.1) node[below]{$t_{2}$};
\draw (2.0,0.1) -- (2.0,-0.1) node[below,xshift=2]{$t_{3}$};
\draw (4.5,0.1) -- (4.5,-0.1) node[below]{$t_{4}$};
%
% flux boundary condition
\draw[very thick] (0.0,0.0) -- (0.5,-1.5) -- (1.5,-1.5) node[right]{(i)} -- (2.0,0.0) -- (4.5,0.0);
%
% y-axis and ticks
\draw[-stealth,thick] (0,-2.0) node[left,midway]{0}-- (0,2.0) node[above,rotate=90]{$H_{v}$}; %
\draw (-0.1,-1.5) -- (0.1,-1.5) node[left,xshift=-1]{$\bar{H}_{v}$};
%
% second y-axis
\draw[-stealth,thick,blue] (4.7,-2.0) -- (4.7,2.0) node[above,rotate=90]{$\mu$}; %
\draw[blue] (4.6,-1.2) -- (4.8,-1.2) node[right]{$\mu_{0}$};
\draw[blue] (4.6,1.4) -- (4.8,1.4) node[right]{$\bar{\mu}$};
%
% chemical potential boundary condition
\draw[blue, very thick] (0.0,-1.2) -- (0.5,1.4) node[right,yshift=-10]{(ii)} -- (4.5,1.4);
%
% \draw[very thick] (-6.5,0) -- (-3.5,0) -- (-3.5,1.5) -- (-6.5,1.5) -- cycle;
% \node (A) at (-5,0.75) {\LARGE local};
% %
% \draw[very thick] (-6.5,-3) -- (-3.5,-3) -- (-3.5,-1.5) -- (-6.5,-1.5) -- cycle;
% \node (B) at (-5,-2.25) {\LARGE nonlocal};

\end{tikzpicture}

==> images/free_swelling_eighth_cube.tikz <==
% based on https://tex.stackexchange.com/questions/28284/how-to-draw-a-cube-with-tikz-where-all-faces-have-a-distinct-color
%
\tdplotsetmaincoords{70}{60} % 70, 115
\pgfmathsetmacro{\rvec}{0.5}
\pgfmathsetmacro{\rvecOuterNormal}{0.79}
\pgfmathsetmacro{\thetavecUpperOct}{54.68636}
\pgfmathsetmacro{\thetavecLowerOct}{180-54.68636}
\pgfmathsetmacro{\phivecFirstOct}{45}
\pgfmathsetmacro{\phivecSecondOct}{135}
\pgfmathsetmacro{\phivecThirdOct}{225}
\pgfmathsetmacro{\phivecFourthOct}{315}

  \begin{tikzpicture}[scale=3,tdplot_main_coords]
    \coordinate (O) at (0,0,0);% node[left]{0};
    \tdplotsetcoord{PU}{\rvec}{\thetavecUpperOct}{\phivecFirstOct}
    \tdplotsetcoord{QU}{\rvec}{\thetavecUpperOct}{\phivecSecondOct}
    \tdplotsetcoord{RU}{\rvec}{\thetavecUpperOct}{\phivecThirdOct}
    \tdplotsetcoord{SU}{\rvec}{\thetavecUpperOct}{\phivecFourthOct}
    \tdplotsetcoord{PL}{\rvec}{\thetavecLowerOct}{\phivecFirstOct}
    \tdplotsetcoord{QL}{\rvec}{\thetavecLowerOct}{\phivecSecondOct}
    \tdplotsetcoord{RL}{\rvec}{\thetavecLowerOct}{\phivecThirdOct}
    \tdplotsetcoord{SL}{\rvec}{\thetavecLowerOct}{\phivecFourthOct}
    %
    \tdplotsetcoord{PUOut}{\rvecOuterNormal}{\thetavecUpperOct}{\phivecFirstOct}
    \tdplotsetcoord{RLOut}{\rvecOuterNormal}{\thetavecLowerOct}{\phivecThirdOct}

    % hidden node
    % \filldraw[black,fill=white] (QL) circle(0.8pt);
    % \filldraw[orange] (QL) circle(0.4pt); % orange
    % \filldraw[blue] (O) circle(0.4pt);  % blue
    
    % hidden face normals
    % \filldraw[black,fill=white] (PUy) circle(0.8pt);
    % \filldraw[black,fill=white] (RLx) circle(0.8pt);
    % \filldraw[black,fill=white] (RLz) circle(0.8pt);
    % \draw[black,thick] (PUy) -- (PUOuty);
    % \draw[black,thick] (RLx) -- (RLOutx);
    % \draw[black,thick] (RLz) -- (RLOutz);

    % surface of cube
    % hidden faces
    \draw[color=gray,fill=gray!5,fill opacity=0.5,line join=round] (QL) -- (QU) -- (RU) -- (RL) -- cycle; % gray!50
    \draw[color=gray,fill=gray!5,fill opacity=0.5,line join=round] (QL) -- (PL) -- (PU) -- (QU) -- cycle; % blue
    \draw[color=gray,fill=gray!5,fill opacity=0.5,line join=round] (SL) -- (PL) -- (QL) -- (RL) -- cycle; % yellow

    % sub cube
    % hidden faces
    \draw[black,fill=gray!45,fill opacity=0.5, line join=round] (PUy) -- (PUyz) -- (QU) -- (QUxy) -- cycle;
    \draw[black,fill=gray!45,fill opacity=0.5, line join=round] (O) -- (PUy) -- (QUxy) -- (QUx) -- cycle;
    \draw[black,fill=gray!45,fill opacity=0.5, line join=round] (QUxy) -- (QU) -- (QUxz) -- (QUx) -- cycle;

    % sub cube
    % front faces
    \draw[black,fill=gray!45,fill opacity=0.5, line join=round] (PUz) -- (PUyz) -- (QU) -- (RUxz) -- cycle;
    \draw[black,fill=gray!45,fill opacity=0.5, line join=round] (O) -- (PUy) -- (PUyz) -- (PUz) -- cycle;
    \draw[black,fill=gray!45,fill opacity=0.5, line join=round] (O) -- (PUz) -- (RUxz) -- (RUx) -- cycle;

    % coordinate system
    % \node[fill=blue,circle,inner sep=1.2pt,outer sep=0pt] at (O) {};
    \draw[-stealth] (PUy)  -- (PUOuty) node[right,inner sep=0.8pt] {$X_{1}$}; % node[anchor=north east]{1}
    \draw[-stealth] (RLx)  -- (RLOutx) node[left,inner sep=0.2pt] {$X_{2}$}; % node[anchor=south west]{1}
    \draw[-stealth] (PUz) -- (PUOutz) node[left,yshift=1.0pt] {$X_{3}$}; % node[left]{1} 

    % surface of cube
    % front faces
    \draw[color=gray,fill=gray!5,fill opacity=0.5,line join=round] (SL) -- (SU) -- (RU) -- (RL) -- cycle; % magenta
    \draw[color=gray,fill=gray!5,fill opacity=0.5,line join=round] (SL) -- (PL) -- (PU) -- (SU) -- cycle; % red
    \draw[color=gray,fill=gray!5,fill opacity=0.5,line join=round] (SU) -- (PU) -- (QU) -- (RU) -- cycle; % green

    % nodes
    % lower plane (z=0)
    % \filldraw[black,fill=white] (PL) circle(0.8pt);
    % \filldraw[black,fill=white] (RL) circle(0.8pt);
    % \filldraw[black,fill=white] (SL) circle(0.8pt);
    % \filldraw[red] (PL) circle(0.4pt); % red
    % \filldraw[purple] (RL) circle(0.4pt); % purple
    % \filldraw[brown] (SL) circle(0.4pt); % brown
    
    % upper plane (z=1)
    % \filldraw[black,fill=white] (PU) circle(0.8pt);
    % \filldraw[black,fill=white] (QU) circle(0.8pt);
    % \filldraw[black,fill=white] (RU) circle(0.8pt);
    % \filldraw[black,fill=white] (SU) circle(0.8pt);
    % \filldraw[black] (PU) circle(0.4pt);
    % \filldraw[yellow] (QU) circle(0.4pt); % yellow
    % \filldraw[magenta] (RU) circle(0.4pt); % magenta
    % \filldraw[green] (SU) circle(0.4pt); % green

    % faces normals
    % \filldraw[black,fill=white] (PUx) circle(0.8pt);
    % \filldraw[black,fill=white] (PUz) circle(0.8pt);
    % \filldraw[black,fill=white] (RLy) circle(0.8pt);
    % \draw[black,thick] (PUx) -- (PUOutx);
    % \draw[black,thick] (PUz) -- (PUOutz);
    % \draw[black,thick] (RLy) -- (RLOuty);

  \end{tikzpicture}


==> images/mech_induced_diffusion_eighth_cube.tikz <==
% based on https://tex.stackexchange.com/questions/28284/how-to-draw-a-cube-with-tikz-where-all-faces-have-a-distinct-color
%
\tdplotsetmaincoords{70}{60} % 70, 115
\pgfmathsetmacro{\rvec}{0.5}
\pgfmathsetmacro{\rvecOuterNormal}{0.79}
\pgfmathsetmacro{\rvecLoad}{0.318948750672511}
\pgfmathsetmacro{\thetavecUpperOct}{54.68636}
\pgfmathsetmacro{\thetavecLowerOct}{180-54.68636}
\pgfmathsetmacro{\phivecFirstOct}{45}
\pgfmathsetmacro{\phivecSecondOct}{135}
\pgfmathsetmacro{\phivecThirdOct}{225}
\pgfmathsetmacro{\phivecFourthOct}{315}
\pgfmathsetmacro{\thetavecUpperOctLoad}{25.239401820678921}
\pgfmathsetmacro{\thetavecLowerOctLoad}{180-25.239401820678921}

  \begin{tikzpicture}[scale=3,tdplot_main_coords]
    \coordinate (O) at (0,0,0);% node[left]{0};
    \tdplotsetcoord{PU}{\rvec}{\thetavecUpperOct}{\phivecFirstOct}
    \tdplotsetcoord{QU}{\rvec}{\thetavecUpperOct}{\phivecSecondOct}
    \tdplotsetcoord{RU}{\rvec}{\thetavecUpperOct}{\phivecThirdOct}
    \tdplotsetcoord{SU}{\rvec}{\thetavecUpperOct}{\phivecFourthOct}
    \tdplotsetcoord{PL}{\rvec}{\thetavecLowerOct}{\phivecFirstOct}
    \tdplotsetcoord{QL}{\rvec}{\thetavecLowerOct}{\phivecSecondOct}
    \tdplotsetcoord{RL}{\rvec}{\thetavecLowerOct}{\phivecThirdOct}
    \tdplotsetcoord{SL}{\rvec}{\thetavecLowerOct}{\phivecFourthOct}
    %
    \tdplotsetcoord{AULoad}{\rvecLoad}{\thetavecUpperOctLoad}{\phivecFirstOct}
    \tdplotsetcoord{BULoad}{\rvecLoad}{\thetavecUpperOctLoad}{\phivecSecondOct}
    \tdplotsetcoord{CULoad}{\rvecLoad}{\thetavecUpperOctLoad}{\phivecThirdOct}
    \tdplotsetcoord{DULoad}{\rvecLoad}{\thetavecUpperOctLoad}{\phivecFourthOct}
    \tdplotsetcoord{ALLoad}{\rvecLoad}{\thetavecLowerOctLoad}{\phivecFirstOct}
    \tdplotsetcoord{BLLoad}{\rvecLoad}{\thetavecLowerOctLoad}{\phivecSecondOct}
    \tdplotsetcoord{CLLoad}{\rvecLoad}{\thetavecLowerOctLoad}{\phivecThirdOct}
    \tdplotsetcoord{DLLoad}{\rvecLoad}{\thetavecLowerOctLoad}{\phivecFourthOct}

    %
    \tdplotsetcoord{PUOut}{\rvecOuterNormal}{\thetavecUpperOct}{\phivecFirstOct}
    \tdplotsetcoord{RLOut}{\rvecOuterNormal}{\thetavecLowerOct}{\phivecThirdOct}

    % hidden node
    % \filldraw[black,fill=white] (QL) circle(0.8pt);
    % \filldraw[orange] (QL) circle(0.4pt); % orange
    % \filldraw[blue] (O) circle(0.4pt);  % blue
    
    % hidden face normals
    % \filldraw[black,fill=white] (PUy) circle(0.8pt);
    % \filldraw[black,fill=white] (RLx) circle(0.8pt);
    % \filldraw[black,fill=white] (RLz) circle(0.8pt);
    % \draw[black,thick] (PUy) -- (PUOuty);
    % \draw[black,thick] (RLx) -- (RLOutx);
    % \draw[black,thick] (RLz) -- (RLOutz);

    % surface of cube
    % hidden faces
    \draw[color=gray,fill=gray!5,fill opacity=0.5,line join=round] (QL) -- (QU) -- (RU) -- (RL) -- cycle; % gray!50
    \draw[color=gray,fill=gray!5,fill opacity=0.5,line join=round] (QL) -- (PL) -- (PU) -- (QU) -- cycle; % blue
    \draw[color=gray,fill=gray!5,fill opacity=0.5,line join=round] (SL) -- (PL) -- (QL) -- (RL) -- cycle; % yellow

    % sub cube
    % hidden faces
    \draw[black,fill=gray!45,fill opacity=0.5, line join=round] (PUy) -- (PUyz) -- (QU) -- (QUxy) -- cycle;
    \draw[black,fill=gray!45,fill opacity=0.5, line join=round] (O) -- (PUy) -- (QUxy) -- (QUx) -- cycle;
    \draw[black,fill=gray!45,fill opacity=0.5, line join=round] (QUxy) -- (QU) -- (QUxz) -- (QUx) -- cycle;

    % sub cube
    % front faces
    \draw[black,fill=gray!45,fill opacity=0.5, line join=round] (PUz) -- (PUyz) -- (QU) -- (RUxz) -- cycle;
    \draw[black,fill=gray!45,fill opacity=0.5, line join=round] (O) -- (PUy) -- (PUyz) -- (PUz) -- cycle;
    \draw[black,fill=gray!45,fill opacity=0.5, line join=round] (O) -- (PUz) -- (RUxz) -- (RUx) -- cycle;

    % coordinate system
    % \node[fill=blue,circle,inner sep=1.2pt,outer sep=0pt] at (O) {};
    \draw[-stealth] (PUy)  -- (PUOuty) node[right,inner sep=0.8pt] {$X_{3}$}; % X_{1} , node[anchor=north east]{1}
    \draw[-stealth] (RLx)  -- (RLOutx) node[left,inner sep=0.2pt] {$X_{1}$};  % X_{2} , node[anchor=south west]{1}
    \draw[-stealth] (PUz) -- (PUOutz) node[left,yshift=1.0pt] {$X_{2}$};      % X_{3} , node[left]{1} 

    % load area
    % hidden face
    \draw[color=gray,fill=gray,fill opacity=0.8,line join=round] (ALLoad) -- (BLLoad) -- (CLLoad) -- (DLLoad) -- cycle;

    % surface of cube
    % front faces
    \draw[color=gray,fill=gray!5,fill opacity=0.5,line join=round] (SL) -- (SU) -- (RU) -- (RL) -- cycle; % magenta
    \draw[color=gray,fill=gray!5,fill opacity=0.5,line join=round] (SL) -- (PL) -- (PU) -- (SU) -- cycle; % red
    \draw[color=gray,fill=gray!5,fill opacity=0.5,line join=round] (SU) -- (PU) -- (QU) -- (RU) -- cycle; % green

    % nodes
    % lower plane (z=0)
    % \filldraw[black,fill=white] (PL) circle(0.8pt);
    % \filldraw[black,fill=white] (RL) circle(0.8pt);
    % \filldraw[black,fill=white] (SL) circle(0.8pt);
    % \filldraw[red] (PL) circle(0.4pt); % red
    % \filldraw[purple] (RL) circle(0.4pt); % purple
    % \filldraw[brown] (SL) circle(0.4pt); % brown
    
    % upper plane (z=1)
    % \filldraw[black,fill=white] (PU) circle(0.8pt);
    % \filldraw[black,fill=white] (QU) circle(0.8pt);
    % \filldraw[black,fill=white] (RU) circle(0.8pt);
    % \filldraw[black,fill=white] (SU) circle(0.8pt);
    % \filldraw[black] (PU) circle(0.4pt);
    % \filldraw[yellow] (QU) circle(0.4pt); % yellow
    % \filldraw[magenta] (RU) circle(0.4pt); % magenta
    % \filldraw[green] (SU) circle(0.4pt); % green

    % load area
    % front face
    \draw[color=gray,fill=gray,fill opacity=0.8,line join=round] (AULoad) -- (BULoad) -- (CULoad) -- (DULoad) -- cycle;

    % faces normals
    % \filldraw[black,fill=white] (PUx) circle(0.8pt);
    % \filldraw[black,fill=white] (PUz) circle(0.8pt);
    % \filldraw[black,fill=white] (RLy) circle(0.8pt);
    % \draw[black,thick] (PUx) -- (PUOutx);
    % \draw[black,thick] (PUz) -- (PUOutz);
    % \draw[black,thick] (RLy) -- (RLOuty);

  \end{tikzpicture}


==> was_ist_dies.txt <==
Dies ist ein Archiv erzeugt fuer das arxiv, wobei mit 

  arxiv_latex_cleaner PFAD

die Kommentare entfernt wurden, siehe https://github.com/google-research/arxiv-latex-cleaner/
  
  arxiv_latex_cleaner

erzeugt ein neues Verzeichnis mit Endung _arxiv.

Allerdings musste ich noch Bilder haendisch rueberkopieren, offenbar hat er nicht alle erkannt.

Installiert mit 

  pip install arxiv-latex-cleaner



